A HAT Trick: Automatically Verifying Representation Invariants Using Symbolic Finite Automata

Functional programs typically interact with stateful libraries that hide state behind typed abstractions. One particularly important class of applications are data structure implementations that rely on such libraries to provide a level of efficiency and scalability that may be otherwise difficult to achieve. However, because the specifications of the methods provided by these libraries are necessarily general and rarely specialized to the needs of any specific client, any required application-level invariants must often be expressed in terms of additional constraints on the (often) opaque state maintained by the library. In this paper, we consider the specification and verification of such representation invariants using symbolic finite automata (SFA). We show that SFAs can be used to succinctly and precisely capture fine-grained temporal and data-dependent histories of interactions between functional clients and stateful libraries. To facilitate modular and compositional reasoning, we integrate SFAs into a refinement type system to qualify stateful computations resulting from such interactions. The particular instantiation we consider, Hoare Automata Types (HATs), allows us to both specify and automatically type-check the representation invariants of a datatype, even when its implementation depends on stateful library methods that operate over hidden state. We also develop a new bidirectional type checking algorithm that implements an efficient subtyping inclusion check over HATs, enabling their translation into a form amenable for SMT-based automated verification. We present extensive experimental results on an implementation of this algorithm that demonstrates the feasibility of type-checking complex and sophisticated HAT-specified OCaml data structure implementations.

==> popl2024/popl24-reviews.txt <==
POPL 2024 Paper #7 Reviews and Comments
===========================================================================
Paper #7 A HAT Trick: Symbolic Automata as Refinement Types


Review #7A
===========================================================================

Overall merit
-------------
C. Weak reject: I lean towards rejection.

Reviewer expertise
------------------
X. Expert: I am an expert on the topic of the paper (or at least key
   aspects of it).

Summary of the paper
--------------------
In functional programming languages like OCaml, it is common for libraries to rely on some form of internal state.
Such state can be as simple as a single counter, or as complex as a combination of hardware resources accessed via operating system primitives.
In most cases, a library's internal state cannot be tracked exclusively via types, and clients are responsible for adhering to a protocol that is (often poorly) documented in prose.
As a consequence, writing correct code using such stateful libraries can be tricky, and provably so even trickier.

The paper introduces a novel approach to specifying and enforcing protocols in clients of stateful libraries.
The key idea is to encode protocols into the types of library functions using new Hoare Automata Types (HATs), combined with standard refinement types.
HATs rely on automata to constrain the shape of the history of library calls prior to invoking a primitive, and also describe how the primitive extends the history.

For example, consider a library with two primitives `init : unit -> unit` and `toss : unit -> bool`, with a protocol dictating that `init` must be called before `toss` can be used, and that `init` should not be called more than once.
The types of the primitives would look something like the following using HATs (using ASCII-only notations similar to those of the paper):
```
init : unit -> [unit | <\ init () = () >* |> <init () = ()>]
                       |----------------|    |------------|
                               |                    |
                               |                    Appends "init" to the trace.
                               |
                               History: sequence of events that are not "init".

toss : unit -> [bool | .* <init () = ()> .* |> epsilon]
                       |------------------|    |-----|
                                |                 |
                                |                 Does not change the trace.
                                |
                                History: any sequence of events, followed by "init", followed by any sequence of events.
```

Events in traces come with their arguments and return values, which can be tied to function arguments and constrained via predicates.
This makes it possible to enforce functional correctness guarantees, and to build new abstractions on top of existing ones.
An example from the paper is that of a per-user, password-protected storage library built on top of simple key-value store primitives.
The higher-level library can be given a protocol of its own, expressed in terms of (and thus restricting) the used operations of the underlying library.

The paper describes a bi-directional type-checking algorithm to deal with HATs and refinement types in practice, as well as an implementation as part of a tool called Marple.
Marple is claimed to be able to deal with a "diverse and realistic set of OCaml applications that interact with stateful libraries", and a corresponding evaluation is given in section 6.

Supplementary material includes:
- the full operational semantics and typing rules,
- a Coq formalization of the definitions and a proof of the fundamental theorem,
- the set of examples used for the evaluation.
- Notably, the source code of the Marple tool is not provided.

Assessment of the paper
-----------------------
I found the idea of the paper really cool and interesting, the writing reasonably clear, and I can see that this line of work has good potential.
Specifying stateful library primitives using HATs and refinement types seems fairly natural and straight-forward (although perhaps a little bit verbose, but that can probably be mitigated).
Moreover, I can see that the approach is compositional enough to scale in practice (though some verification times look a bit scary in the evaluation), and expressive enough to deal with a reasonably large class of protocols.

On the other hand, the paper is kind of raw, and the presentation could be improved significantly.
In its current state, I am not convinced that non-expert readers could easily understand the main ideas at a high-level.
In my opinion, the paper lacks a proper "Key Ideas" section, giving an overview of the full approach before diving into the technical meat.
Section 2 would be a good starting point, but the example feels quite artificial, and I was a bit disappointed that it is not phrased in terms of Marple (time was spent developing this tool, why not show what it looks like?).
The main reason why I don't like that particular example, is that it focuses on the "building an abstraction on top of another one" use-case, which is not the most relevant use-case of the framework in my opinion.
In fact, I realize now that the point of the example is rather to show how to encode functional correctness guarantees using HATs, but that was not immediately clear to me during my first reading.
Having understood this, I think that it would be better to initially focus on an example client for a stateful library with a complex protocol (e.g., initialization first, while a query is running no new query can be started, ...), without targeting full functional correctness directly.
Such an example would show the immediate practical benefit of the system in a more obvious way (that is already novel as far as I can tell), and functional correctness guarantees could still be mentioned in a second step, as a more advanced use-case.

Another issue with the paper is the lack of clarity on the relation between the presented framework, its implementation, and the OCaml language.
It is claimed that realistic OCaml code is verified, but at the same time the type system is quite different from that of OCaml, which I find kind of suspicious (in particular, the lack ML polymorphism).
My worry may be ill-founded, but since I was not given access to Marple as part of the anonymous supplementary material, I was not able to investigate properly.
I did however look at some of the example files from the evaluation, and found that the code is presented using a singular scheme where stateful operations are specified using a variant type, and applied using a `perform` function whose definition is not given (the examples in the paper are closer to what I expected).
Again, this may well be an artifact of how the examples are setup for producing the benchmarks, but I cannot know for certain.

These two points together imply that I cannot recommend accepting the paper at this point.

Detailed comments for authors
-----------------------------
Here are a few more detailed comments, attached (mostly) to specific line numbers (they are more scarce towards the end because I had to focus more to follow the paper).

25-26: The sentence "The methods comprising [...]" is hard to parse, please reformulate.

30: "that states two" -> "stating that two"

36: Using absolute paths might make the example clearer (e.g., `"/a/b/c"` instead of `"a/b/c"`).

Also, more generally, I'm not quite sure "monotonicity" is the right word here, since to me that make it sound that you can only ever write a single file.
For example, I would not intuitively call the following sequence of puts "monotonic": `put "/a" _; put "/a/b" _; put "/a/c" _`.

71: "within a general refinement type framework [Jhala and Vazou 2021]" makes it sounds like you attribute the idea of refinement types to the cited work.

73-76: The sentence "In our key-value store example, [...]" is very hard to parse.

77-79: Using "v" everywhere in the HAT is a bit confusing. Readers might even think they are related to the "v" using in the refinement types of "path" and "data". Maybe use a wildcard "_" instead, when the value is unused?

138-139: maybe "In the next section, we [...] in the rest of the paper." -> "In the next section, we introduce and motivate the running example that will be used in the rest of the paper."

146: maybe mention "Sec. 7" explicitly, for uniformity.

148-149: You give function types with named arguments, but apply them without labels. This is also the case in subsequent text.

Also, I think the example could be improved by using the authorization table as a counter for password attempts that is reset to some positive value on successful password authentication, and decremented on failures.
This would make the example a bit less artificial in my opinion.

166: "tab_id" -> "table_id"

186: A bold font is used for variable "op", but not in other places (e.g., line 185 or 187).

213: "are accepted by" -> "are respectively accepted by"

213 (footnote): it is kind of hard to see whether single-letter variables are italicized or not.

218: Maybe say that the big black dot represents an arbitrary event, and separately that "B*" accepts a (possibly empty) sequence of "B". You do use the Kleene star notation for other events than the dot.

138: I would have expected `<put auth_tab id z = () | z > 0><\ put auth_tab id z = v>*` meaning that the last `put` for the `id` was (strictly) greater than 0, instead of relying on a `get`.
What if the `auth_tab` is written but never read back prior to the invocation of `handle_read`?

328-330: I'm puzzled as to why you need "GET-GET", I think it should be admissible (for two adjacent `get`s, the last write with a put is the same).
If there is a successful `get` in the trace, there must have been an earlier `put`.
Am I missing something? Is it because you don't want to have to impose a validity condition on trace contexts?

339: The example is not consistent with Section 2, where record syntax is used for grouping the table identifiers.

351: The grammar of "Refinement Types" does not allow `x1:t1 -> x2:t2 -> τ` (used later), and the Coq development seems to be consistent with this at first glance.
Do you define it as something like: `x1:t1 -> [erase(x2:t2 -> τ) | .* |> <ret x2:t2 -> τ>]`?

446: I would remove the word "extant", or reformulate.

459: I am not sure I understand in what sense these HATs align with "the semantics for get given in Example 3.1.".
For instance, the semantics says nothing about what happens when there was no previous `put` or `get` at the given table/key pair.
Are you missing a rule? I'd imagine something saying: if the trace has no `put` (or `get`), reduce non-deterministically to some integer.

476: It took me a while to understand that the function manipulates a single (global) set. Please, clarify this.

508: What do you mean by "private variable"? It seems like the "insertMin" method takes it as argument, but I thought it would be some kind of global variable (of reference type).

515: "()" -> "\top"

518: "a HAT of the form [...]" specifies a HAT with two arguments r and x. What do they correspond to? It seems like r should be called "min" for consistency. Also, do you assume all such operations have two arguments?

538: What is the syntax `<\ putS \ putT>`? I can't understand this signature of "add_transition".

541: "A type context is a sequence of bindings from variables to pure refinement types." are you missing a side-condition in the grammar of Fig. 4? Again, I don't think the grammar is accurate / complete.

627: You can remove "First", since you already have "Insight 1". (Same for "Insight 2".)

750: You use application syntax `e v_x` that does not seem to exist in your language. Is it a shortcut for `let x1 = e in let x2 = v_x in let x = x1 x2 in x`?

783: `\forall \sigma.\sigma \in` -> `\forall \sigma \in`

Questions to be addressed by author response
--------------------------------------------
In priority, I would like to see how you could address my main two criticisms.
1. What would be a detailed plan to make the paper more accessible to non-experts (a possibility being to turn section 2 into a real "Key Ideas" section)?
2. Could you clarify how your framework and tool (Marple) integrate with OCaml and its type system?

Other, more minor questions follow.

It seems that when automata in HATs reflect a sequence of calls to primitives too exactly, then specifications leak too much implementation details.
For instance, regarding the "lazy" insert (481-484), one could imagine a version where `<insert elem = ()>` is always performed, instead of saving an insertion if the element is in the set (which can be seen as an optimization).
What is your take on that? And how do you typically decide how "precise" the automata need to be?

With your work, it is possible to restrict the application of a function based on the history.
To what extent would it also be possible to register constraints on future traces?
I'm thinking of, for example, enforcing that a file descriptor is eventually closed, which I don't think you can encode in your setting.

Did you identify large classes of bugs that can be prevented by enforcing protocols via your approach?
It seems to me that use-after-free or double-free bugs can always be prevented by following an appropriate HAT discipline (the example I have in mind for both is the closing of file descriptors.)

Although you seem to focus on sequential programs, to what extent could your system deal with concurrency primitives?



Review #7B
===========================================================================

Overall merit
-------------
B. Weak accept: I lean towards acceptance.

Reviewer expertise
------------------
X. Expert: I am an expert on the topic of the paper (or at least key
   aspects of it).

Summary of the paper
--------------------
This paper proposes the use of symbolic automata to provide an effect system reasoning about past-history program traces. The core idea is what the paper names "Hoare Automata Types," a type ```[s | A |> B]``` where s is the basic type of the expression, and *under the assumption* that A (a symbolic regular expression with variables from the surrounding typing context) describes the trace of events (operations) of interest that must occur before invoking the operation with this HAT type, then B describes the trace of the expression's own execution. The paper elaborates the design motivation and theory of HATs, and describes experiences with a prototype implementation for OCaml.

Assessment of the paper
-----------------------
Strengths:
+ New sensible approach to specifying past-time temporal safety properties that is computationally tractable and interesting
+ Implemented and evaluated for some OCaml programs
+ The paper is generally quite well-written, in a style that seems approachable even for those with less background in effect systems or SFAs

Weaknesses:
- The evaluation needs some (easy-to-add) details about the specifications being checked
- While expressible, framing conditions are left up to the specifier with no built-in support (and the example specifications have (fixable) framing problems)
- Comparisons to other recent temporal effect systems makes some claims when attempting to distinguish this work which are both technically inaccurate and also not meaningful if those claims were true; these should be fixed and/or stricken from the paper
- Some older related work of relevance is missing

Detailed comments for authors
-----------------------------
Overall I really like the ideas in this paper. It blends ideas from multiple areas together in a sensible way to tackle an important problem. The idea of using variants of finite automata to talk about program execution via an effect system is not new, but this incarnation has several qualities that are are new and provide advantages over prior approaches; the use of SFAs yields a nice balance of expressive power and succinct specification, and the particular form of history precondition + latent effect yields something that would produce more precise error messages than the temporal effect systems to date which mostly just ascribe effects to any term, and only reject if that term is used in a way incompatible with a required upper bound on its effect (e.g., at the function-body level). The incorporation of SFAs that can talk about program variables, and the reflection of operation return values into the trace language, are also quite useful. The paper explains its ideas quite clearly (nearly every question I was asking early in the paper was directly answered in a clear way later on), and most of the theoretical results have been mechanized in Coq. There is an actual implementation of the decision procedure for the tweaked SFAs, and of bidirectional type checking for the system.

I have a couple things I'd like to see clarified or improved, but none are serious concerns. This is a good paper and we should accept it.

### Evaluating the implementation
I'm very happy to see that the system has been implemented, and the times in Table 1 are encouraging. However, they lack enough context to see just how encouraging, or how much weight should be placed on those times. In general without knowing a bit about (a) the kinds of specifications enforced and (b) the complexity of those specifications, it's hard to really know how good or bad those timing results are.

This also relates to the paper's treatment of framing, below.

### Framing

The specification language leaves framing up to the specifier. The paper does include examples of dealing with framing (Example 4.5), but the motivating examples themselves don't. Notably, many of the specifications involved in the motivating handle_read example make use of constructs like 

    •∗ ⟨put auth_tab id z = ν | z ≤ 0⟩ ⟨ret {ν:int option | ν = None}⟩

(line ~574) which appears in a postcondition for handle_read. This basically implies that handle_read is permitted to do *anything* to those tables, rather than guaranteeing that auth_tab is *only* modified for the relevant user (not others) and pw_tab and data_tab are unchanged. This admits implementations that do the expected things with the specified argument, but perform arbitrary modifications to the rest of the tables (entries for other keys). In a small one-call-to-the-function verification this wouldn't show up, but in a larger program fragment where it might be necessary to know/prove that updating one key didn't modify another key's value, this specification would be inadequate.

I do understand that this is a motivating example, those framing conditions would be pretty ugly, and they *are* probably expressible in this setting. But it does raise questions about how carefully framing was handled in the evaluation of the prototype. Looking briefly at the prototype (this anonymized github thing is nice, btw) and examples, it looks like the examples in question are all quite small, and deal only with the sorts of narrowly-scoped use cases where framing problems with the specifications wouldn't become apparent.  In particular, weaker specifications that don't actually deal with framing seem like they would be easier/faster to check than more involved and larger specifications that did deal with framing. For example, in Table 1, the only specification I know deals with framing is the DFA spec, which is one of the more expensive specifications to check (3rd most expensive). Discussing how the benchmark examples do (or don't) handle framing also helps to interpret those numbers.


### Comparison to other temporal (and non-temporal) effect systems

One of the paper's main points of differentiation from modern work on temporal effect systems is the claim that in this paper, "unlike" in that existing work, the only handle the system has on the library specification is through the trace of events:

> Our focus on clients of libraries with hidden state is quite different, however, as the traces of
previous observations provide our only handle on the hidden state of a library. (lines 115-116)

However, that is also how I would characterize most of the temporal effect systems of the past 10 years: at least as far back as Koskinen and Terauchi's LICS 2014 work, it has been quite common to specify the effects of interest via a family of $\mathsf{op}$ primitives which make up the events of interest. This includes the work specifically cited by the paper as *not* doing so, Nanjo et al.'s 2018 paper and Sekiyama and Uno's 2023 paper from the preceding sentence. There, and in other work, the primitive is $\mathsf{ev}$ rather than $\mathsf{op}$, but the formalization is the same (each appends an event to the trace semantics.... just like Skalka et al.'s work from the 2000s). While that work isn't specifically motivated by the library use case, the similarity in formalization seems like this is not a distinction. I can think of work where this would be a distinguishing factor (e.g., Birkedal et al. https://dl.acm.org/doi/10.1145/3473586), but that's not the work being compared against.

Moreover, articulating this *inaccurate* distinction covers up what actually *is* an interesting and meaningful distinction, which is binding return values of operations (or expressions more generally) in the trace events. This is something that to my knowledge has not appeared in the literature on effect systems so far. I would highlight this (whose importance is clear throughout the paper) and remove the inaccurate suggestion that other work knows something about the internal behaviors of primitive operations.

The discussion of shifting is also *slightly* oversold; what the paper calls Insight 1 is really just a reflection that this shifted behavior is a latent effect of an applied operation. I agree this form is a bit unusual and the form brings me joy.  But in terms of claiming it as a strict novelty it's somewhat similar to what happens in Neamtiu et al.'s Contextual effects for version-consistent dynamic software updating and safe concurrent programming (POPL'08, linked in next section).

### Missing related work
There is some related work worth mentioning which also uses various forms of preconditions on histories:
- https://mhicks.me/papers/neamtiu08context.html is probably most relevant
- https://software.imdea.org/~gotsman/papers/recycling-esop13.pdf
(I am not an author on these, I genuinely think they're relevant)

## Miscellaneous local comments

- Figure 1 caption: I would avoid the word "protocol" in this instance, because it's ambiguous between "code implementing a protocol" and "a specification of behavior." The figure is clearly code, but I suspect many would naturally read "protocol" as implying a behavioral specification
- line 185: "an automata" --> "an automaton"
- line ~329: Strictly speaking, GET-GET and PUT-GET specify that the conclusion holds if there exists any v' such that the specified put doesn't occur in $\alpha'$; these antecedents should universally quantify v'
- Example 4.4, line ~518: in the preceding text (~line 504/505), A takes one argument, but is used here with 2. Please fix the discrepancy

Questions to be addressed by author response
--------------------------------------------
- Can you give a brief overview of the kinds of properties checked for the various benchmark programs in Table 1 (the ones that aren't already treated in the paper as MinSet and LazySet and a couple others are)? (I know they're in the supplementary material, I'm looking for something along the lines of a paragraph that could be added to the paper.)
- Are those specifications affected by the framing concerns I raised?



Review #7C
===========================================================================

Overall merit
-------------
C. Weak reject: I lean towards rejection.

Reviewer expertise
------------------
X. Expert: I am an expert on the topic of the paper (or at least key
   aspects of it).

Summary of the paper
--------------------
The paper proposes a refinement type system for effectful languages in which functions may be given preconditions and postconditions that constrain the past and future trace of calls to the effectful operations. These requirements and guarantees are specified by regular expressions over events, which themselves include refinement-style predicates on the (base typed) arguments and results of calls to effectful operations.

The type system is presented and a soundness result shown using a semantics that interprets types as sets of terms satisfying conditions relating to their behaviour under a trace-instrumented operational semantics.

The paper then turns to the algorithmic aspects of the type system, presenting bidirectional type checking/synthesis rules and an sub-algorithm for checking inclusion on the SFAs used to specify traces, combining logical reasoning on refinements with standard automata inclusion.

An implementation that uses Z3 to solve language inclusion and SMT queries has been constructed and performance numbers for a number of small test cases are given.

Assessment of the paper
-----------------------
This seems a reasonable and natural place in the space of ways to specify effectful functions to explore. The presentation is fairly good and a prototype implementation has been made.

The use of SFAs seems potentially clumsy and inexpressive compared with effect systems that are more tailored to particular effects. The advantages are that it's generally applicable (at least for effectful operations that only deal with base types), and amenable to automation.

The motivation section argues that the hidden nature of the state behind the API of effectful operations means that traces of calls are all we can use, but of course one would normally introduce a specification-level abstraction of that state, generally more compact but more structured than the raw traces. Algebraic effects can be seen as presenting such monadic abstractions of effects in terms of equations on traces, whereas this paper just works with "free monads" (and a restricted range of predicates). A consequence of that is that the inclusion relation on SFAs will generally be weaker than one would like, though this is potentially offset by the possibility of only writing down SFAs that, to some extent, are oblivious to the intended-but-not-written-down quotient (e.g. successive writes to the same location are equivalent to one, yet one *can* specify that there have been two previous writes, yet one *wouldn't*). I would have loved to see this expressivity angle explored - not necessarily fully formally analysed, but at least giving some intuition for the limitations of the system.

Detailed comments for authors
-----------------------------
The grammar includes recursive functions, but divergence and infinite traces are not discussed. 

The first para of 4.3 seems muddled. You don't have to talk about duplication or discarding - it's just that in a CBV language, variables in the context are only ever bound to values (not computations).

The "assumption" that programs always satisfy the erased judgement too seems unnecessary.

Some of the examples are given in a style that leaks undesirable implementation details. For example, on L238 it's said that the precondition is that the function is always invoked in a context where the user is authorized, yet it only does so by saying that a positive authorization check has been performed, which is not the same thing at all. Similarly, the lazy set example doesn't say that *if* the element isn't in the set then it will be inserted, or that if nobody has inserted it then it will be, but rather that if the insert operator itself has checked for membership and got false, then the returned function will do the insert.

Some of the times reported in Table 1 are rather long (around a minute), given that the programs seem to be very small (based on number of branches/variables). This seems to suggest that the alphabet reduction technique, cunning though it is, would not actually be practical for real programs.

Questions to be addressed by author response
--------------------------------------------
Can you clarify the binding in events and SFAs, please? I *believe* that base-typed, term-level variables may be referenced, but otherwise each event is closed, so you can't express equality between arguments or results of two different events in a trace.

How restrictive is it to have subeffecting but not more general subtyping (or even effect polymorphism)? Relatedly, it's mentioned in passing that the primitive effectful operations can have multiple types (intersections), why not user functions too?

L592: what's "=" in the let rule?

L329 What's the point of including get-get in the operational semantics? I agree that it's a desirable equivalence, but is it not derivable, since you'll only get a get (if you see what I mean) if there's a previous put?

Is there a better (more efficient) way to combine language inclusion checking with logical entailment?


